Bi-Linear Modeling of Data Manifolds for Dynamic-MRI Recovery

This paper puts forth a novel bi-linear modeling framework for data recovery via manifold-learning and sparse-approximation arguments and considers its application to dynamic magnetic-resonance imaging (dMRI). Each temporal-domain MR image is viewed as a point that lies onto or close to a smooth manifold, and landmark points are identified to describe the point cloud concisely. To facilitate computations, a dimensionality reduction module generates low-dimensional/compressed renditions of the landmark points. Recovery of the high-fidelity MRI data is realized by solving a non-convex minimization task for the linear decompression operator and those affine combinations of landmark points which locally approximate the latent manifold geometry. An algorithm with guaranteed convergence to stationary solutions of the non-convex minimization task is also provided. The aforementioned framework exploits the underlying spatio-temporal patterns and geometry of the acquired data without any prior training on external data or information. Extensive numerical results on simulated as well as real cardiac-cine and perfusion MRI data illustrate noteworthy improvements of the advocated machine-learning framework over state-of-the-art reconstruction techniques.

==> mrxcat-bi-frame-error.txt <==
bi
0.054834 
0.047409 
0.047524 
0.050424 
0.050178 
0.050168 
0.048827 
0.048184 
0.047291 
0.047855 
0.049620 
0.050804 
0.050531 
0.049225 
0.047362 
0.049009 
0.050081 
0.048876 
0.047616 
0.047246 
0.046732 
0.047162 
0.047518 
0.048566 
0.054259 
0.046762 
0.048064 
0.049565 
0.050094 
0.049707 
0.049054 
0.047955 
0.047603 
0.047979 
0.049586 
0.050780 
0.050081 
0.049244 
0.047476 
0.048753 
0.050155 
0.048919 
0.047453 
0.046815 
0.046994 
0.046943 
0.047679 
0.048649 
0.054819 
0.047230 
0.047713 
0.049640 
0.050216 
0.049656 
0.049058 
0.047898 
0.047616 
0.048002 
0.049717 
0.050421 
0.050407 
0.049460 
0.047357 
0.048953 
0.050197 
0.048993 
0.047460 
0.047328 
0.046899 
0.047392 
0.047592 
0.048797 
0.053881 
0.047110 
0.047542 
0.049580 
0.050106 
0.049572 
0.048924 
0.047972 
0.047544 
0.048087 
0.049733 
0.050505 
0.050528 
0.049204 
0.047685 
0.048579 
0.050169 
0.048892 
0.047498 
0.046996 
0.046764 
0.047084 
0.047389 
0.048439 
0.054220 
0.046882 
0.047683 
0.049672 
0.050214 
0.050338 
0.049144 
0.047947 
0.047739 
0.048173 
0.049873 
0.050462 
0.050234 
0.048980 
0.047651 
0.048527 
0.050536 
0.048963 
0.047676 
0.047128 
0.047012 
0.047442 
0.047563 
0.048452 
0.054561 
0.047322 
0.047579 
0.049902 
0.050184 
0.049662 
0.049171 
0.047950 
0.047441 
0.047953 
0.049654 
0.050554 
0.050734 
0.049169 
0.047392 
0.048752 
0.050434 
0.048980 
0.047653 
0.046895 
0.046697 
0.047091 
0.047631 
0.048390 
0.054362 
0.047002 
0.047814 
0.050009 
0.050489 
0.049970 
0.049009 
0.047825 
0.047200 
0.048216 
0.049675 
0.050846 
0.050562 
0.049248 
0.047338 
0.048787 
0.050216 
0.048928 
0.047471 
0.047023 
0.046653 
0.046949 
0.047670 
0.048901 
0.054362 
0.046976 
0.047631 
0.049753 
0.050401 
0.049979 
0.049283 
0.048078 
0.047212 
0.048128 
0.049260 
0.050883 
0.050851 
0.049392 
0.047551 
0.048866 
0.050453 
0.049063 
0.047631 
0.047234 
0.046813 
0.047325 
0.047769 
0.048487 
0.054160 
0.046913 
0.048228 
0.049761 
0.050164 
0.049639 
0.049192 
0.047801 
0.047905 
0.048105 
0.049954 
0.050647 
0.050492 
0.049244 
0.047373 
0.048917 
0.050598 
0.048919 
0.047490 
0.047224 
0.046618 
0.047355 
0.047543 
0.049004 
0.055166 
0.047189 
0.047722 
0.049872 
0.050152 
0.050481 
0.048870 
0.047782 
0.047469 
0.048108 
0.049490 
0.050555 
0.050129 
0.049187 
0.047280 
0.048812 
0.050488 
0.048863 
0.047768 
0.046926 
0.046812 
0.047112 
0.047671 
0.048615 
0.054154 
0.047220 
0.047728 
0.049732 
0.050045 
0.049754 
0.048994 
0.048109 
0.047289 
0.048253 
0.049839 
0.050663 
0.050315 
0.049297 
0.047540 
0.048661 
0.050268 
0.048885 
0.047552 
0.047233 
0.047523 
0.047180 
0.047375 
0.048597 
0.054419 
0.047067 
0.047803 
0.049714 
0.050437 
0.049989 
0.049300 
0.047917 
0.047430 
0.047988 
0.049788 
0.050400 
0.050817 
0.048901 
0.047470 
0.048811 
0.050148 
0.049767 
0.047746 
0.047086 
0.046671 
0.047157 
0.047384 
0.048812 
0.054278 
0.047074 
0.047862 
0.049740 
0.050160 
0.049841 
0.048970 
0.048005 
0.047355 
0.048084 
0.049928 
0.050637 
0.050734 
0.049186 
0.047562 
0.048567 
0.050341 
0.048788 
0.047597 
0.047027 
0.046781 
0.047211 
0.047751 
0.048667 
0.054155 
0.047075 
0.047710 
0.049669 
0.050074 
0.049780 
0.049055 
0.048143 
0.047154 
0.048018 
0.049513 
0.050518 
0.050851 
0.049307 
0.047805 
0.048783 
0.050349 
0.048925 
0.047467 
0.047167 
0.046679 
0.046914 
0.047630 
0.048428 
0.054144 
0.047215 
0.047527 
0.049597 
0.050031 
0.050025 
0.049194 
0.047811 
0.047375 
0.048365 
0.049750 
0.050645 
0.050568 
0.049256 
0.047445 
0.048872 
0.050127 
0.049007 
0.047707 
0.047206 
0.046785 
0.047401 
0.047832 
0.048721 


==> mrxcat-lassi-frame-error.txt <==
lassi
0.079357 
0.071343 
0.074596 
0.079750 
0.081081 
0.076736 
0.077548 
0.071411 
0.074077 
0.076392 
0.077211 
0.077750 
0.076993 
0.074914 
0.073965 
0.078627 
0.073716 
0.076606 
0.074866 
0.073487 
0.073261 
0.070346 
0.074371 
0.073120 
0.059625 
0.072480 
0.074212 
0.073771 
0.079720 
0.078655 
0.075692 
0.074297 
0.075575 
0.071133 
0.073775 
0.076038 
0.063964 
0.076831 
0.074763 
0.075969 
0.082208 
0.078801 
0.075779 
0.074139 
0.070977 
0.060353 
0.073151 
0.054384 
0.077426 
0.053342 
0.071410 
0.075766 
0.077072 
0.080001 
0.076794 
0.056712 
0.074003 
0.062412 
0.077163 
0.075787 
0.074008 
0.078362 
0.075104 
0.079176 
0.075321 
0.073558 
0.074583 
0.075608 
0.070714 
0.073288 
0.068938 
0.072069 
0.075871 
0.075228 
0.074750 
0.078722 
0.081874 
0.079134 
0.077101 
0.076588 
0.074173 
0.061771 
0.075393 
0.071405 
0.077423 
0.075968 
0.075028 
0.077276 
0.062149 
0.078716 
0.075450 
0.074516 
0.072389 
0.071941 
0.071552 
0.073986 
0.076891 
0.072203 
0.063671 
0.077941 
0.080585 
0.081191 
0.076154 
0.074834 
0.075635 
0.069322 
0.077549 
0.077580 
0.077329 
0.072567 
0.076381 
0.066039 
0.075639 
0.058370 
0.074977 
0.074257 
0.073257 
0.065800 
0.073074 
0.074377 
0.059725 
0.068164 
0.074516 
0.079231 
0.078447 
0.079200 
0.076029 
0.076244 
0.076254 
0.071031 
0.076410 
0.074397 
0.077997 
0.076831 
0.075723 
0.058369 
0.067059 
0.077590 
0.072016 
0.074367 
0.072667 
0.074075 
0.069476 
0.073571 
0.075176 
0.073616 
0.071082 
0.078551 
0.082240 
0.079180 
0.078694 
0.071663 
0.062221 
0.074922 
0.078298 
0.077443 
0.079539 
0.075282 
0.076399 
0.074885 
0.062799 
0.073781 
0.074633 
0.068407 
0.071810 
0.056722 
0.068442 
0.071095 
0.076520 
0.060545 
0.074717 
0.059769 
0.079629 
0.079671 
0.078382 
0.076516 
0.070441 
0.076582 
0.077175 
0.076741 
0.064192 
0.076821 
0.075031 
0.058889 
0.076103 
0.077021 
0.073703 
0.073733 
0.071472 
0.073882 
0.074425 
0.074013 
0.065530 
0.061105 
0.064003 
0.073891 
0.062048 
0.077668 
0.075255 
0.074198 
0.072409 
0.075945 
0.075956 
0.074446 
0.057261 
0.076747 
0.073925 
0.077273 
0.081585 
0.077237 
0.074716 
0.071055 
0.072681 
0.072040 
0.069744 
0.070275 
0.059163 
0.068176 
0.055923 
0.078394 
0.070475 
0.081043 
0.077788 
0.074427 
0.069135 
0.075643 
0.056433 
0.078756 
0.076399 
0.073768 
0.062446 
0.078725 
0.076000 
0.077488 
0.076727 
0.074925 
0.069871 
0.067535 
0.073337 
0.061255 
0.075011 
0.072845 
0.071818 
0.074981 
0.078031 
0.061171 
0.076247 
0.076193 
0.069683 
0.074032 
0.056438 
0.078403 
0.057161 
0.075251 
0.075862 
0.076417 
0.075299 
0.078552 
0.073834 
0.054586 
0.068294 
0.071422 
0.073655 
0.075423 
0.059721 
0.070491 
0.073161 
0.075034 
0.079998 
0.078463 
0.059566 
0.075578 
0.058463 
0.076294 
0.077866 
0.064331 
0.078446 
0.074896 
0.075992 
0.078452 
0.079509 
0.071792 
0.074994 
0.074484 
0.072023 
0.053493 
0.070147 
0.072670 
0.064572 
0.073194 
0.074926 
0.078597 
0.080693 
0.080814 
0.074638 
0.077982 
0.076733 
0.074541 
0.077526 
0.077787 
0.074388 
0.075846 
0.076110 
0.075455 
0.077383 
0.077501 
0.075272 
0.054099 
0.073518 
0.069931 
0.074084 
0.061803 
0.059372 
0.072468 
0.073606 
0.078184 
0.079921 
0.078599 
0.076045 
0.076185 
0.076086 
0.074565 
0.077781 
0.079880 
0.075480 
0.073027 
0.073944 
0.074471 
0.081813 
0.079196 
0.074531 
0.073637 
0.072423 
0.073581 
0.070250 
0.071254 
0.077040 
0.072539 
0.075746 
0.072853 
0.078982 
0.080878 
0.079204 
0.072898 
0.055344 
0.077513 
0.076877 
0.076164 
0.057307 
0.077196 
0.075483 
0.073256 
0.081010 
0.065319 
0.072245 
0.073884 
0.073407 
0.071134 
0.068815 
0.071744 


==> mrxcat-mls-frame-error.txt <==
mls
0.056754 
0.047199 
0.048654 
0.051914 
0.052042 
0.052990 
0.051441 
0.050895 
0.049634 
0.051279 
0.055207 
0.057501 
0.056737 
0.054816 
0.049454 
0.051917 
0.051106 
0.051455 
0.048998 
0.047293 
0.046699 
0.047603 
0.048232 
0.049278 
0.056644 
0.046883 
0.049228 
0.051937 
0.051751 
0.052658 
0.051953 
0.050827 
0.049861 
0.051388 
0.055295 
0.057339 
0.056358 
0.054561 
0.049601 
0.051943 
0.051198 
0.051577 
0.048920 
0.047075 
0.046841 
0.047576 
0.048315 
0.049051 
0.056914 
0.047016 
0.049074 
0.051691 
0.051735 
0.052876 
0.051874 
0.050856 
0.049795 
0.051428 
0.055654 
0.057228 
0.056804 
0.054822 
0.049603 
0.052100 
0.051536 
0.051184 
0.048659 
0.047144 
0.046660 
0.047622 
0.048093 
0.049428 
0.056289 
0.046984 
0.048708 
0.051823 
0.051910 
0.052258 
0.051528 
0.050667 
0.049831 
0.051391 
0.055730 
0.057196 
0.056483 
0.054841 
0.049681 
0.051812 
0.051177 
0.051200 
0.048720 
0.047173 
0.046653 
0.047784 
0.048003 
0.049170 
0.056394 
0.046940 
0.048753 
0.052027 
0.052334 
0.052531 
0.051624 
0.050877 
0.049574 
0.051436 
0.055213 
0.057231 
0.056219 
0.054421 
0.049712 
0.051779 
0.051631 
0.051625 
0.049237 
0.047305 
0.046739 
0.047739 
0.048026 
0.049200 
0.056782 
0.047310 
0.048935 
0.052212 
0.051553 
0.052837 
0.051385 
0.050808 
0.049787 
0.051250 
0.055197 
0.057318 
0.056814 
0.054773 
0.049499 
0.052117 
0.051224 
0.051406 
0.049209 
0.047159 
0.046675 
0.047547 
0.048226 
0.049388 
0.056782 
0.047144 
0.048978 
0.051594 
0.052269 
0.052820 
0.051797 
0.050831 
0.049558 
0.051682 
0.055753 
0.057509 
0.056961 
0.054621 
0.049650 
0.052053 
0.051056 
0.051295 
0.048887 
0.047504 
0.046537 
0.047416 
0.048237 
0.049353 
0.056824 
0.046841 
0.049234 
0.051794 
0.051903 
0.052679 
0.051812 
0.050525 
0.049531 
0.051331 
0.055212 
0.057244 
0.056603 
0.054574 
0.049605 
0.051987 
0.051565 
0.051156 
0.048986 
0.047334 
0.046687 
0.047551 
0.048354 
0.049578 
0.056713 
0.047050 
0.049044 
0.051868 
0.051673 
0.052923 
0.051731 
0.050377 
0.049744 
0.051417 
0.055489 
0.057091 
0.056484 
0.054572 
0.049572 
0.052220 
0.051489 
0.051438 
0.048788 
0.047433 
0.046620 
0.047463 
0.048057 
0.049520 
0.056863 
0.047255 
0.048971 
0.052398 
0.051784 
0.052654 
0.051130 
0.050487 
0.049895 
0.051556 
0.055152 
0.057018 
0.056424 
0.054968 
0.049491 
0.052057 
0.051481 
0.051392 
0.048947 
0.047151 
0.046615 
0.047470 
0.048142 
0.049259 
0.056461 
0.047148 
0.049047 
0.052253 
0.052154 
0.052316 
0.051773 
0.050793 
0.049702 
0.051689 
0.055105 
0.057122 
0.056455 
0.054699 
0.049814 
0.052457 
0.051271 
0.050975 
0.049176 
0.047506 
0.046754 
0.047498 
0.047976 
0.049242 
0.056872 
0.047123 
0.049042 
0.052613 
0.051247 
0.052658 
0.052028 
0.050626 
0.049735 
0.051321 
0.055584 
0.057120 
0.057124 
0.054635 
0.049512 
0.052323 
0.050903 
0.051535 
0.048859 
0.047219 
0.046689 
0.047455 
0.048070 
0.049115 
0.056805 
0.047198 
0.049135 
0.052366 
0.051838 
0.052657 
0.052031 
0.050656 
0.049781 
0.051344 
0.055108 
0.057276 
0.056751 
0.054657 
0.049584 
0.052443 
0.051519 
0.051056 
0.048910 
0.047270 
0.046479 
0.047475 
0.048169 
0.049603 
0.056532 
0.047272 
0.048794 
0.051928 
0.051876 
0.052400 
0.051256 
0.050928 
0.049467 
0.051362 
0.055367 
0.057302 
0.056802 
0.054259 
0.049604 
0.052087 
0.051206 
0.051116 
0.048722 
0.047242 
0.046611 
0.047266 
0.048242 
0.049061 
0.056490 
0.047095 
0.048750 
0.051718 
0.051959 
0.052564 
0.051868 
0.050529 
0.049703 
0.051281 
0.055484 
0.057488 
0.056809 
0.054585 
0.049609 
0.052059 
0.051354 
0.051316 
0.049226 
0.047615 
0.046730 
0.047616 
0.048428 
0.049302 


==> mrxcat-ps-frame-error.txt <==
ps
0.060064 
0.047231 
0.048826 
0.050920 
0.051280 
0.052192 
0.050434 
0.050363 
0.049374 
0.050757 
0.054575 
0.057003 
0.056187 
0.054137 
0.049195 
0.050921 
0.050523 
0.050823 
0.049338 
0.047671 
0.046797 
0.047650 
0.048425 
0.049736 
0.059884 
0.046899 
0.049393 
0.050926 
0.051041 
0.051895 
0.050881 
0.050192 
0.049636 
0.050864 
0.054643 
0.056792 
0.055810 
0.053869 
0.049349 
0.050957 
0.050570 
0.050935 
0.049228 
0.047441 
0.046882 
0.047624 
0.048500 
0.049499 
0.060259 
0.047044 
0.049201 
0.050725 
0.051026 
0.052128 
0.050827 
0.050270 
0.049566 
0.050880 
0.054996 
0.056670 
0.056271 
0.054149 
0.049323 
0.051112 
0.050863 
0.050520 
0.048961 
0.047491 
0.046740 
0.047663 
0.048232 
0.049983 
0.059504 
0.047008 
0.048848 
0.050830 
0.051095 
0.051536 
0.050504 
0.050119 
0.049592 
0.050866 
0.055056 
0.056721 
0.055967 
0.054141 
0.049379 
0.050882 
0.050552 
0.050542 
0.048969 
0.047513 
0.046774 
0.047832 
0.048162 
0.049671 
0.059485 
0.046987 
0.048944 
0.051033 
0.051523 
0.051771 
0.050608 
0.050361 
0.049312 
0.050884 
0.054510 
0.056705 
0.055703 
0.053732 
0.049449 
0.050769 
0.051051 
0.050939 
0.049570 
0.047667 
0.046810 
0.047797 
0.048166 
0.049630 
0.060104 
0.047346 
0.049112 
0.051147 
0.050916 
0.052029 
0.050446 
0.050257 
0.049535 
0.050688 
0.054492 
0.056829 
0.056282 
0.054020 
0.049220 
0.051088 
0.050616 
0.050779 
0.049537 
0.047526 
0.046718 
0.047583 
0.048407 
0.049931 
0.060122 
0.047182 
0.049168 
0.050670 
0.051447 
0.052043 
0.050729 
0.050241 
0.049311 
0.051123 
0.055132 
0.057054 
0.056397 
0.053962 
0.049389 
0.051026 
0.050451 
0.050699 
0.049208 
0.047977 
0.046581 
0.047467 
0.048439 
0.049808 
0.060178 
0.046880 
0.049434 
0.050866 
0.051207 
0.051922 
0.050786 
0.050002 
0.049300 
0.050783 
0.054564 
0.056789 
0.056049 
0.053879 
0.049307 
0.051011 
0.050863 
0.050560 
0.049227 
0.047731 
0.046749 
0.047598 
0.048544 
0.050112 
0.060059 
0.047097 
0.049211 
0.050875 
0.050995 
0.052127 
0.050777 
0.049840 
0.049520 
0.050898 
0.054810 
0.056519 
0.055924 
0.053917 
0.049313 
0.051181 
0.050794 
0.050808 
0.049071 
0.047855 
0.046688 
0.047515 
0.048218 
0.050006 
0.060172 
0.047295 
0.049182 
0.051286 
0.051074 
0.051825 
0.050270 
0.049951 
0.049650 
0.051017 
0.054487 
0.056516 
0.055818 
0.054241 
0.049222 
0.051011 
0.050856 
0.050688 
0.049183 
0.047500 
0.046664 
0.047510 
0.048294 
0.049695 
0.059575 
0.047180 
0.049222 
0.051159 
0.051367 
0.051583 
0.050761 
0.050245 
0.049474 
0.051123 
0.054457 
0.056572 
0.055866 
0.053998 
0.049525 
0.051362 
0.050618 
0.050338 
0.049537 
0.047928 
0.046844 
0.047540 
0.048152 
0.049656 
0.060245 
0.047175 
0.049203 
0.051463 
0.050589 
0.051916 
0.050966 
0.050106 
0.049489 
0.050793 
0.054870 
0.056627 
0.056559 
0.053956 
0.049244 
0.051217 
0.050322 
0.050902 
0.049153 
0.047586 
0.046774 
0.047499 
0.048238 
0.049505 
0.060202 
0.047237 
0.049354 
0.051319 
0.051097 
0.051932 
0.050895 
0.050106 
0.049553 
0.050809 
0.054465 
0.056725 
0.056204 
0.053946 
0.049311 
0.051275 
0.050879 
0.050444 
0.049162 
0.047674 
0.046559 
0.047533 
0.048351 
0.050177 
0.059788 
0.047285 
0.048937 
0.050945 
0.051129 
0.051675 
0.050374 
0.050349 
0.049228 
0.050817 
0.054728 
0.056846 
0.056196 
0.053616 
0.049294 
0.051136 
0.050622 
0.050502 
0.048997 
0.047668 
0.046683 
0.047301 
0.048403 
0.049501 
0.059630 
0.047126 
0.048913 
0.050787 
0.051285 
0.051865 
0.050779 
0.050003 
0.049440 
0.050773 
0.054832 
0.056973 
0.056240 
0.053905 
0.049338 
0.051033 
0.050667 
0.050690 
0.049525 
0.048086 
0.046742 
0.047662 
0.048608 
0.049731 


==> mrxcat-storm-frame-error.txt <==
storm
0.084416 
0.078849 
0.075539 
0.074833 
0.075226 
0.076402 
0.077696 
0.079079 
0.080227 
0.082163 
0.084237 
0.085920 
0.085446 
0.084913 
0.081995 
0.078798 
0.077592 
0.077067 
0.077345 
0.077740 
0.079148 
0.078546 
0.079409 
0.080116 
0.083650 
0.078878 
0.075291 
0.074362 
0.075017 
0.073442 
0.073623 
0.075254 
0.076019 
0.077592 
0.079067 
0.080306 
0.080757 
0.079794 
0.077138 
0.074992 
0.072538 
0.073328 
0.073638 
0.073859 
0.074242 
0.074617 
0.074832 
0.075841 
0.080178 
0.074163 
0.071322 
0.070096 
0.070355 
0.071904 
0.072640 
0.074489 
0.076545 
0.078102 
0.079600 
0.080821 
0.080829 
0.079577 
0.077134 
0.073986 
0.071666 
0.071662 
0.072891 
0.073367 
0.074383 
0.075345 
0.074994 
0.076443 
0.081014 
0.075536 
0.071859 
0.071398 
0.071256 
0.071342 
0.071976 
0.073800 
0.075304 
0.077340 
0.079690 
0.080032 
0.080517 
0.079521 
0.076931 
0.073627 
0.071215 
0.070569 
0.070932 
0.071510 
0.072246 
0.073141 
0.073767 
0.075133 
0.079568 
0.073335 
0.071841 
0.071847 
0.071139 
0.071227 
0.071763 
0.072892 
0.075101 
0.076959 
0.078207 
0.079217 
0.079507 
0.078725 
0.076932 
0.074200 
0.072361 
0.072863 
0.073388 
0.074122 
0.075367 
0.075426 
0.075798 
0.077639 
0.081614 
0.076947 
0.075469 
0.075097 
0.076644 
0.077438 
0.078556 
0.081354 
0.082599 
0.085035 
0.086754 
0.087829 
0.088042 
0.087658 
0.085565 
0.081970 
0.080189 
0.080578 
0.081288 
0.082216 
0.082458 
0.082968 
0.083406 
0.083569 
0.087793 
0.082336 
0.078896 
0.077887 
0.077549 
0.077681 
0.076929 
0.077801 
0.079081 
0.079863 
0.081136 
0.081470 
0.081416 
0.079553 
0.076910 
0.073131 
0.070942 
0.070157 
0.071502 
0.072656 
0.073498 
0.074144 
0.074606 
0.075246 
0.080374 
0.074689 
0.072034 
0.071020 
0.071397 
0.073006 
0.073783 
0.074690 
0.076271 
0.077803 
0.080262 
0.081133 
0.082061 
0.081786 
0.079983 
0.080258 
0.082735 
0.086202 
0.088696 
0.090590 
0.092693 
0.093373 
0.094707 
0.096421 
0.100583 
0.096203 
0.093438 
0.091277 
0.090559 
0.089747 
0.090346 
0.090558 
0.091533 
0.093177 
0.094616 
0.095119 
0.096344 
0.096226 
0.095420 
0.094971 
0.095065 
0.096880 
0.096603 
0.097429 
0.097385 
0.097197 
0.097401 
0.097833 
0.099992 
0.095821 
0.093228 
0.092776 
0.093063 
0.093061 
0.093778 
0.094477 
0.095481 
0.096473 
0.096739 
0.097112 
0.096820 
0.095770 
0.094025 
0.091195 
0.088561 
0.086911 
0.085468 
0.084872 
0.084284 
0.083654 
0.083732 
0.083120 
0.086742 
0.081150 
0.077752 
0.077506 
0.076562 
0.076236 
0.075977 
0.077318 
0.077289 
0.077887 
0.078895 
0.079458 
0.079469 
0.079261 
0.077839 
0.076272 
0.076781 
0.077918 
0.080211 
0.082773 
0.085828 
0.088443 
0.091795 
0.095658 
0.101395 
0.099575 
0.099361 
0.100731 
0.102820 
0.105109 
0.107496 
0.110512 
0.113041 
0.116873 
0.120554 
0.123404 
0.125975 
0.127760 
0.129085 
0.130585 
0.132898 
0.135959 
0.138313 
0.140616 
0.143017 
0.145018 
0.147162 
0.149342 
0.152707 
0.151789 
0.151472 
0.151811 
0.152793 
0.153670 
0.154384 
0.155627 
0.157200 
0.158143 
0.160039 
0.161264 
0.161679 
0.161664 
0.160546 
0.160300 
0.160858 
0.161779 
0.162273 
0.162454 
0.162750 
0.162368 
0.162003 
0.161316 
0.162557 
0.158873 
0.156032 
0.154429 
0.152973 
0.151639 
0.150169 
0.149314 
0.148268 
0.147358 
0.146651 
0.145585 
0.143990 
0.142225 
0.139111 
0.135727 
0.133783 
0.131682 
0.130189 
0.128186 
0.126658 
0.124593 
0.122873 
0.121245 
0.121849 
0.115644 
0.111486 
0.108403 
0.105877 
0.103731 
0.100889 
0.099150 
0.097994 
0.096789 
0.096167 
0.094458 
0.092941 
0.090095 
0.086240 
0.083355 
0.081268 
0.081148 
0.080190 
0.080596 
0.080899 
0.079767 
0.080250 
0.080802 


==> mrxcat-xdgrasp-frame-error.txt <==
storm
0.065290 
0.061284 
0.061046 
0.061233 
0.062332 
0.062559 
0.064490 
0.064822 
0.065914 
0.067511 
0.068803 
0.070345 
0.070924 
0.069998 
0.069498 
0.066738 
0.064754 
0.064563 
0.064009 
0.065221 
0.066546 
0.066868 
0.067328 
0.068604 
0.072749 
0.067926 
0.065743 
0.064679 
0.063983 
0.064547 
0.065028 
0.066920 
0.067754 
0.069910 
0.071223 
0.071650 
0.072785 
0.072839 
0.070909 
0.067978 
0.065489 
0.062945 
0.062501 
0.063121 
0.063182 
0.062898 
0.063061 
0.063872 
0.068739 
0.063953 
0.062828 
0.063916 
0.064039 
0.064461 
0.064670 
0.066611 
0.066973 
0.069364 
0.070421 
0.071423 
0.072320 
0.071305 
0.070519 
0.068876 
0.067671 
0.067591 
0.067565 
0.067418 
0.067057 
0.067257 
0.067291 
0.068498 
0.072298 
0.066999 
0.065231 
0.066152 
0.066892 
0.065835 
0.067117 
0.068396 
0.068089 
0.070080 
0.071528 
0.071832 
0.072478 
0.072063 
0.069785 
0.068444 
0.067630 
0.067950 
0.067100 
0.067032 
0.067744 
0.067242 
0.068118 
0.069479 
0.074843 
0.068812 
0.066383 
0.063482 
0.062466 
0.061638 
0.060735 
0.060438 
0.060528 
0.061883 
0.063975 
0.065265 
0.066045 
0.065527 
0.065195 
0.062953 
0.061563 
0.063164 
0.063268 
0.063585 
0.064063 
0.065665 
0.066175 
0.066828 
0.072316 
0.067345 
0.065113 
0.064114 
0.063831 
0.064412 
0.064037 
0.064242 
0.063761 
0.063689 
0.065032 
0.066742 
0.066682 
0.065839 
0.064654 
0.063762 
0.063944 
0.065065 
0.064009 
0.064503 
0.065202 
0.064872 
0.065372 
0.066023 
0.071939 
0.066318 
0.063104 
0.061921 
0.060785 
0.060411 
0.061123 
0.062700 
0.062775 
0.064516 
0.066757 
0.067633 
0.067567 
0.066560 
0.065745 
0.064303 
0.063500 
0.064360 
0.063809 
0.064455 
0.064824 
0.065678 
0.065766 
0.066234 
0.071449 
0.066252 
0.063490 
0.064070 
0.063751 
0.063497 
0.064225 
0.066041 
0.066330 
0.068451 
0.069865 
0.070152 
0.070831 
0.070059 
0.067840 
0.066172 
0.066905 
0.068054 
0.068230 
0.069759 
0.070849 
0.071493 
0.072508 
0.074229 
0.078935 
0.073454 
0.070279 
0.069012 
0.067143 
0.067419 
0.067757 
0.068983 
0.069666 
0.071111 
0.073292 
0.073874 
0.073956 
0.073326 
0.071116 
0.069527 
0.069256 
0.069894 
0.070388 
0.070920 
0.071098 
0.071723 
0.071820 
0.073018 
0.076238 
0.071913 
0.069096 
0.067011 
0.065638 
0.064978 
0.065308 
0.065909 
0.066667 
0.068210 
0.069012 
0.070507 
0.070232 
0.069752 
0.067315 
0.065469 
0.063708 
0.064163 
0.063009 
0.063944 
0.063763 
0.064820 
0.065617 
0.066012 
0.070960 
0.067070 
0.064018 
0.065213 
0.066318 
0.067128 
0.067694 
0.068826 
0.070705 
0.070907 
0.072097 
0.073426 
0.073215 
0.072684 
0.070814 
0.068980 
0.065927 
0.064278 
0.064297 
0.064925 
0.064823 
0.064585 
0.064685 
0.066143 
0.070757 
0.066107 
0.064320 
0.063896 
0.062998 
0.063377 
0.063549 
0.065087 
0.066255 
0.068214 
0.069606 
0.070423 
0.071459 
0.070394 
0.069178 
0.066079 
0.063444 
0.059928 
0.060378 
0.060094 
0.060356 
0.061007 
0.061581 
0.062547 
0.068330 
0.063968 
0.062155 
0.061639 
0.061852 
0.061234 
0.061333 
0.062205 
0.063109 
0.065426 
0.067036 
0.068451 
0.069365 
0.069499 
0.069246 
0.068524 
0.069065 
0.069442 
0.069591 
0.069079 
0.069909 
0.070501 
0.070811 
0.071892 
0.075462 
0.072122 
0.069443 
0.069656 
0.068535 
0.068442 
0.067393 
0.068266 
0.068201 
0.068925 
0.069801 
0.070276 
0.070694 
0.070214 
0.068818 
0.067975 
0.067638 
0.067718 
0.067496 
0.068135 
0.067848 
0.067113 
0.067429 
0.068559 
0.072367 
0.067645 
0.065586 
0.064444 
0.062841 
0.062628 
0.062204 
0.064440 
0.064731 
0.066259 
0.067861 
0.069301 
0.069956 
0.069191 
0.067175 
0.064768 
0.062100 
0.061108 
0.060239 
0.059496 
0.059177 
0.060464 
0.060649 
0.059768 


==> perfusion-bi-frame-error.txt <==
bi
0.066807 
0.066543 
0.065557 
0.065381 
0.065807 
0.065594 
0.064794 
0.064816 
0.065007 
0.064357 
0.063427 
0.062709 
0.062081 
0.061479 
0.060386 
0.059680 
0.059313 
0.058403 
0.057892 
0.057817 
0.057083 
0.056554 
0.055821 
0.054844 
0.054091 
0.053243 
0.052400 
0.051780 
0.051961 
0.051663 
0.051734 
0.051332 
0.050570 
0.050880 
0.051034 
0.050384 
0.050485 
0.050730 
0.050842 
0.050883 
0.050768 
0.050132 
0.049649 
0.048741 
0.048484 
0.048438 
0.048092 
0.047948 
0.047222 
0.046698 
0.047534 
0.048572 
0.048417 
0.048615 
0.048792 
0.048980 
0.048807 
0.049046 
0.049894 
0.049389 
0.049028 
0.048996 
0.048735 
0.048704 
0.048759 
0.047926 
0.047344 
0.047302 
0.047062 
0.047546 
0.047833 
0.048287 
0.047896 
0.047471 
0.048004 
0.048325 
0.048203 
0.047863 
0.047777 
0.047905 
0.048012 
0.047169 
0.046833 
0.046977 
0.047721 
0.047484 
0.047528 
0.047362 
0.047490 
0.047123 
0.047074 
0.047115 
0.047667 
0.047347 
0.047327 
0.047862 
0.048270 
0.050093 
0.051238 
0.051542 
0.052087 
0.052368 
0.051243 
0.050958 
0.051104 
0.051234 
0.051592 
0.051406 
0.052310 
0.052256 
0.052014 
0.050640 
0.050357 
0.049363 
0.048938 
0.048191 
0.048332 
0.048609 
0.048007 
0.047874 
0.047653 
0.047839 
0.047811 
0.047631 
0.047865 
0.047650 
0.048019 
0.047904 
0.047371 
0.047480 
0.046930 
0.047023 
0.046565 
0.046385 
0.046921 
0.046374 
0.046600 
0.046436 
0.046559 
0.046672 
0.046507 
0.047248 
0.047306 
0.046961 
0.047126 
0.047288 
0.047207 
0.047374 
0.046939 
0.047447 
0.047224 
0.046928 
0.047815 
0.049073 
0.048888 
0.048951 
0.049115 
0.049407 
0.048788 
0.048047 
0.047738 
0.047595 
0.047727 
0.047517 
0.047319 
0.047442 
0.046771 
0.047311 
0.047535 
0.047762 
0.048110 
0.047653 
0.047732 
0.047486 
0.047809 
0.048152 
0.048026 
0.047975 
0.048048 
0.048070 
0.048852 
0.048896 
0.049346 
0.049501 
0.049653 
0.050135 
0.050533 
0.051453 
0.051690 
0.051627 
0.052623 
0.052944 
0.053742 
0.053572 
0.054384 
0.054327 
0.055608 
0.056270 
0.057139 
0.057598 
0.058851 
0.059989 
0.060341 
0.060726 
0.061476 
0.062097 
0.062541 
0.062865 
0.063559 
0.064680 
0.064391 
0.065092 
0.067033 
0.067313 
0.067453 
0.067602 
0.067836 
0.068693 
0.068317 
0.067369 
0.067610 
0.067864 
0.067366 
0.067135 
0.064781 
0.063840 
0.064116 
0.063113 
0.062925 
0.062559 
0.062499 
0.061594 
0.061057 
0.060523 
0.059812 
0.058774 
0.057846 
0.057193 
0.056680 
0.056255 
0.055564 
0.054752 
0.054262 
0.054433 
0.053802 
0.053246 
0.052170 
0.051698 
0.051308 
0.050959 
0.050447 
0.049986 
0.049625 
0.049398 
0.049429 
0.049436 


==> perfusion-lassi-frame-error.txt <==
lassi
0.136946 
0.162603 
0.174656 
0.170175 
0.172124 
0.187350 
0.143392 
0.219486 
0.200602 
0.140295 
0.179431 
0.190623 
0.241741 
0.202158 
0.194510 
0.157031 
0.192805 
0.205367 
0.185352 
0.203371 
0.238927 
0.137557 
0.232472 
0.188184 
0.157960 
0.142592 
0.130970 
0.180444 
0.152989 
0.152467 
0.201838 
0.132895 
0.196091 
0.184424 
0.172910 
0.139435 
0.113509 
0.152391 
0.154513 
0.161295 
0.189378 
0.159650 
0.113841 
0.150142 
0.166920 
0.148815 
0.147558 
0.148012 
0.205224 
0.147086 
0.187011 
0.154826 
0.177017 
0.160858 
0.133484 
0.180820 
0.175321 
0.111354 
0.174385 
0.208450 
0.125491 
0.130684 
0.123381 
0.172859 
0.199018 
0.105038 
0.113136 
0.136463 
0.162207 
0.161563 
0.217462 
0.159783 
0.101446 
0.146305 
0.166701 
0.197738 
0.185934 
0.137358 
0.176336 
0.175257 
0.207483 
0.171209 
0.181013 
0.125002 
0.172136 
0.156056 
0.163997 
0.160266 
0.150486 
0.201864 
0.159406 
0.147606 
0.240075 
0.212287 
0.138605 
0.158287 
0.180316 
0.201757 
0.150846 
0.193109 
0.139996 
0.161019 
0.134304 
0.185357 
0.135665 
0.138052 
0.181558 
0.149460 
0.170926 
0.173781 
0.186031 
0.160259 
0.174947 
0.179538 
0.162968 
0.189400 
0.202308 
0.145911 
0.149604 
0.180525 
0.190327 
0.140793 
0.192853 
0.153196 
0.254453 
0.132054 
0.208497 
0.180379 
0.154402 
0.148443 
0.143777 
0.167202 
0.150540 
0.155523 
0.132428 
0.153722 
0.188256 
0.183938 
0.217943 
0.151599 
0.147258 
0.152920 
0.138799 
0.180747 
0.140299 
0.148653 
0.129130 
0.177298 
0.160274 
0.132655 
0.122058 
0.157556 
0.170765 
0.175311 
0.133949 
0.175093 
0.104708 
0.157160 
0.191055 
0.110767 
0.139977 
0.192102 
0.134700 
0.236872 
0.184065 
0.187713 
0.129944 
0.119040 
0.188931 
0.197010 
0.147551 
0.165716 
0.242336 
0.196824 
0.207976 
0.197677 
0.228452 
0.145649 
0.198454 
0.151971 
0.206502 
0.164804 
0.141980 
0.152507 
0.214036 
0.166681 
0.168204 
0.164195 
0.172681 
0.173399 
0.141228 
0.154103 
0.161972 
0.172051 
0.183972 
0.125482 
0.191658 
0.154126 
0.235183 
0.152606 
0.161715 
0.185778 
0.203909 
0.173929 
0.227998 
0.179123 
0.178409 
0.244880 
0.165709 
0.190395 
0.189712 
0.213198 
0.208916 
0.180744 
0.202473 
0.191438 
0.164302 
0.143528 
0.209327 
0.134725 
0.140256 
0.201588 
0.244100 
0.158539 
0.158891 
0.174870 
0.140227 
0.161958 
0.153625 
0.183288 
0.111986 
0.195396 
0.261349 
0.146192 
0.140551 
0.241116 
0.144229 
0.166184 
0.172042 
0.171039 
0.174886 
0.176729 
0.147052 
0.168175 
0.171319 
0.192940 
0.123232 
0.223405 
0.242601 
0.141932 
0.165156 
0.100644 
0.145914 
0.172350 
0.136142 
0.117025 


==> perfusion-mls-frame-error.txt <==
mls
0.125302 
0.120352 
0.117923 
0.115566 
0.111506 
0.105097 
0.095658 
0.086262 
0.078180 
0.072380 
0.069822 
0.069922 
0.071520 
0.073414 
0.075234 
0.075356 
0.072808 
0.068940 
0.069902 
0.075105 
0.076472 
0.081040 
0.084594 
0.085350 
0.084405 
0.083095 
0.080932 
0.080088 
0.084457 
0.098053 
0.108237 
0.105825 
0.096687 
0.093022 
0.091007 
0.088047 
0.083741 
0.077833 
0.070952 
0.066153 
0.064657 
0.066547 
0.070179 
0.074543 
0.079435 
0.084402 
0.088523 
0.091247 
0.091073 
0.088669 
0.087589 
0.086930 
0.080655 
0.075607 
0.073668 
0.071810 
0.070194 
0.069589 
0.069215 
0.069083 
0.067783 
0.068901 
0.076997 
0.081864 
0.078526 
0.073304 
0.071756 
0.072483 
0.072845 
0.074180 
0.076781 
0.082470 
0.090484 
0.099664 
0.108536 
0.116001 
0.121957 
0.127244 
0.131630 
0.134713 
0.136217 
0.134219 
0.130768 
0.127876 
0.125258 
0.118639 
0.106315 
0.093741 
0.086162 
0.081734 
0.078960 
0.077941 
0.078035 
0.079078 
0.080472 
0.081652 
0.080807 
0.080041 
0.083332 
0.089331 
0.092171 
0.091468 
0.089239 
0.088646 
0.089004 
0.088735 
0.090092 
0.094131 
0.101732 
0.111065 
0.120380 
0.128747 
0.135532 
0.140621 
0.144766 
0.147956 
0.149890 
0.150385 
0.148343 
0.145136 
0.141702 
0.138604 
0.135731 
0.131932 
0.125771 
0.116212 
0.105660 
0.095873 
0.088864 
0.083866 
0.079447 
0.076057 
0.073300 
0.071307 
0.070033 
0.069115 
0.068815 
0.068379 
0.068069 
0.066922 
0.064518 
0.063411 
0.063958 
0.068721 
0.073445 
0.076114 
0.075996 
0.074213 
0.071418 
0.070772 
0.072123 
0.073402 
0.075169 
0.077028 
0.079714 
0.083982 
0.089248 
0.094306 
0.098010 
0.100496 
0.102610 
0.104312 
0.104836 
0.103976 
0.100987 
0.096889 
0.092529 
0.088844 
0.086039 
0.083756 
0.080543 
0.075581 
0.072193 
0.071160 
0.071778 
0.072555 
0.073019 
0.073616 
0.073882 
0.074205 
0.074907 
0.075006 
0.075138 
0.075350 
0.075846 
0.077346 
0.080945 
0.088023 
0.097500 
0.105928 
0.111376 
0.112460 
0.110841 
0.106901 
0.103621 
0.102134 
0.101724 
0.099139 
0.094434 
0.087007 
0.079246 
0.072171 
0.067319 
0.066072 
0.067828 
0.070938 
0.074173 
0.077713 
0.080054 
0.079769 
0.076874 
0.079188 
0.086700 
0.090903 
0.097970 
0.102337 
0.103998 
0.104537 
0.103532 
0.102549 
0.105898 
0.120890 
0.132350 
0.128988 
0.120224 
0.116761 
0.114814 
0.110808 
0.105237 
0.097139 
0.087240 
0.077427 
0.069808 
0.065772 
0.064946 
0.065745 
0.067444 
0.069892 
0.071729 
0.070996 
0.067984 
0.065099 
0.064921 
0.068533 
0.070997 
0.070892 
0.073179 
0.076739 
0.078401 
0.078886 
0.078378 
0.077839 
0.076851 
0.075627 
0.075203 
0.075912 


==> perfusion-ps-frame-error.txt <==
ps
0.124294 
0.119452 
0.117112 
0.114720 
0.110473 
0.103732 
0.093836 
0.083932 
0.075364 
0.069066 
0.065702 
0.064825 
0.065610 
0.066920 
0.068298 
0.068234 
0.065643 
0.061953 
0.064006 
0.070700 
0.073444 
0.079210 
0.082967 
0.083642 
0.082646 
0.081275 
0.079070 
0.078251 
0.082617 
0.096296 
0.106600 
0.103945 
0.094627 
0.091079 
0.089089 
0.086075 
0.081648 
0.075534 
0.068382 
0.063432 
0.061931 
0.063779 
0.067115 
0.071088 
0.075749 
0.080649 
0.084735 
0.087596 
0.087539 
0.085201 
0.084382 
0.084179 
0.078146 
0.072988 
0.070687 
0.068548 
0.066600 
0.065744 
0.065184 
0.064969 
0.063294 
0.064137 
0.073031 
0.078235 
0.074095 
0.068258 
0.066527 
0.067158 
0.067412 
0.069006 
0.072199 
0.078614 
0.087266 
0.096992 
0.106253 
0.113907 
0.119948 
0.125327 
0.129784 
0.132926 
0.134527 
0.132485 
0.128895 
0.125875 
0.123196 
0.116479 
0.103775 
0.090873 
0.083239 
0.078930 
0.076310 
0.075257 
0.075262 
0.076191 
0.077555 
0.078743 
0.077911 
0.077701 
0.082447 
0.089310 
0.091986 
0.090513 
0.087544 
0.086530 
0.086438 
0.085592 
0.086656 
0.090873 
0.098875 
0.108502 
0.118102 
0.126737 
0.133694 
0.138892 
0.143142 
0.146418 
0.148408 
0.148974 
0.146912 
0.143617 
0.140064 
0.136835 
0.133849 
0.129972 
0.123706 
0.113901 
0.103050 
0.093082 
0.085997 
0.080957 
0.076557 
0.073160 
0.070246 
0.068027 
0.066519 
0.065336 
0.064824 
0.064256 
0.063839 
0.062506 
0.059808 
0.058682 
0.059731 
0.065308 
0.070478 
0.073041 
0.072358 
0.069822 
0.066408 
0.065534 
0.066804 
0.068066 
0.070168 
0.072634 
0.075950 
0.080814 
0.086607 
0.092006 
0.095763 
0.098112 
0.100081 
0.101655 
0.102019 
0.101095 
0.098013 
0.093767 
0.089273 
0.085535 
0.082794 
0.080687 
0.077687 
0.072898 
0.069689 
0.068811 
0.069476 
0.070209 
0.070635 
0.071208 
0.071443 
0.071773 
0.072527 
0.072669 
0.072854 
0.073130 
0.073709 
0.075281 
0.078932 
0.086106 
0.095731 
0.104329 
0.109896 
0.110960 
0.109265 
0.105287 
0.102217 
0.100907 
0.100571 
0.097911 
0.092967 
0.085146 
0.076905 
0.069338 
0.063999 
0.062049 
0.062894 
0.065198 
0.067847 
0.070970 
0.073122 
0.072850 
0.070155 
0.073599 
0.082626 
0.088294 
0.096472 
0.100937 
0.102608 
0.103156 
0.102116 
0.101205 
0.104636 
0.119831 
0.131447 
0.127936 
0.119207 
0.115877 
0.113966 
0.109849 
0.104020 
0.095530 
0.085134 
0.074788 
0.066663 
0.061993 
0.060213 
0.060041 
0.061030 
0.063024 
0.064603 
0.063833 
0.060776 
0.058058 
0.058597 
0.063383 
0.066889 
0.067792 
0.071001 
0.074935 
0.076560 
0.076952 
0.076357 
0.075753 
0.074698 
0.073421 
0.072988 
0.073657 


==> perfusion-storm-frame-error.txt <==
storm
0.076202 
0.074002 
0.073346 
0.073973 
0.074554 
0.073819 
0.071976 
0.071063 
0.070724 
0.069945 
0.069148 
0.069361 
0.066401 
0.065796 
0.065021 
0.064405 
0.063864 
0.062721 
0.063349 
0.066028 
0.065042 
0.064478 
0.061492 
0.059828 
0.058298 
0.057585 
0.056447 
0.055376 
0.055175 
0.057118 
0.058939 
0.060697 
0.059506 
0.059389 
0.060480 
0.061658 
0.062717 
0.062972 
0.062522 
0.062240 
0.061942 
0.061463 
0.060465 
0.059320 
0.058541 
0.058197 
0.057831 
0.056783 
0.054977 
0.053552 
0.053638 
0.056580 
0.058301 
0.058581 
0.058112 
0.058022 
0.057963 
0.058328 
0.058783 
0.059381 
0.058915 
0.059284 
0.060327 
0.061838 
0.060047 
0.056021 
0.055150 
0.056853 
0.057241 
0.058113 
0.059874 
0.064419 
0.059822 
0.057904 
0.057332 
0.057088 
0.056764 
0.056743 
0.057270 
0.057656 
0.057086 
0.055547 
0.053510 
0.053357 
0.055877 
0.055972 
0.054410 
0.053320 
0.053422 
0.053428 
0.053297 
0.053098 
0.053593 
0.054278 
0.055293 
0.056048 
0.056082 
0.059034 
0.062734 
0.065980 
0.067639 
0.067106 
0.064824 
0.064626 
0.066189 
0.066739 
0.066633 
0.065493 
0.064242 
0.063079 
0.062314 
0.061839 
0.061239 
0.060376 
0.059797 
0.059779 
0.059659 
0.058715 
0.057488 
0.056647 
0.055461 
0.055038 
0.055087 
0.055577 
0.055885 
0.054798 
0.054139 
0.053588 
0.053732 
0.053733 
0.052751 
0.052536 
0.051916 
0.051418 
0.051598 
0.051478 
0.051890 
0.052431 
0.053464 
0.054083 
0.053620 
0.054311 
0.054757 
0.056754 
0.058348 
0.059231 
0.059008 
0.058336 
0.055900 
0.055133 
0.056159 
0.057164 
0.059117 
0.061591 
0.065915 
0.061025 
0.059161 
0.058753 
0.058288 
0.057644 
0.057355 
0.057517 
0.057479 
0.056574 
0.055370 
0.054587 
0.053374 
0.053237 
0.054205 
0.055647 
0.057019 
0.057041 
0.056610 
0.056324 
0.055312 
0.054913 
0.054098 
0.053648 
0.053116 
0.052599 
0.052683 
0.052472 
0.052613 
0.052725 
0.052836 
0.053318 
0.053786 
0.056765 
0.057125 
0.057090 
0.058712 
0.059450 
0.059997 
0.060256 
0.060069 
0.059762 
0.062075 
0.063705 
0.064079 
0.063984 
0.064659 
0.065370 
0.065751 
0.066315 
0.067574 
0.066444 
0.067025 
0.067883 
0.069005 
0.070131 
0.070084 
0.072348 
0.077117 
0.077790 
0.078978 
0.077647 
0.077407 
0.078127 
0.078155 
0.077598 
0.078000 
0.076999 
0.076484 
0.076124 
0.072423 
0.071092 
0.071630 
0.071186 
0.070760 
0.069632 
0.068360 
0.067214 
0.066541 
0.065999 
0.065561 
0.063233 
0.062063 
0.061710 
0.061521 
0.061350 
0.060792 
0.060293 
0.060479 
0.062273 
0.064611 
0.062515 
0.062623 
0.059251 
0.057195 
0.055544 
0.054428 
0.053847 
0.052904 
0.052400 
0.052976 
0.054839 


==> perfusion-xdgrasp-frame-error.txt <==
xdgrasp
0.071716 
0.070910 
0.069904 
0.070363 
0.071268 
0.070836 
0.070337 
0.069878 
0.070965 
0.069138 
0.069024 
0.067083 
0.066798 
0.065593 
0.065363 
0.064152 
0.063745 
0.062456 
0.063233 
0.064060 
0.063142 
0.061422 
0.060449 
0.059149 
0.057065 
0.056659 
0.056287 
0.054858 
0.055605 
0.056393 
0.056204 
0.056092 
0.054811 
0.055075 
0.055078 
0.054830 
0.055550 
0.056815 
0.057246 
0.056638 
0.056625 
0.055800 
0.055407 
0.054640 
0.054865 
0.054389 
0.054093 
0.054367 
0.053036 
0.052848 
0.053118 
0.054731 
0.054388 
0.055255 
0.054887 
0.053890 
0.054620 
0.055198 
0.055813 
0.054406 
0.054556 
0.056067 
0.056155 
0.057332 
0.057370 
0.058968 
0.055052 
0.056285 
0.055507 
0.056561 
0.056838 
0.057432 
0.057189 
0.055888 
0.056119 
0.054511 
0.054299 
0.054891 
0.054869 
0.055691 
0.054779 
0.053821 
0.053870 
0.056506 
0.058257 
0.058700 
0.056711 
0.055136 
0.052845 
0.053034 
0.052431 
0.052838 
0.052689 
0.052574 
0.052860 
0.052625 
0.054926 
0.057022 
0.058208 
0.062733 
0.062394 
0.062183 
0.059833 
0.061586 
0.058750 
0.058239 
0.061226 
0.061518 
0.059920 
0.061838 
0.060326 
0.059510 
0.056206 
0.055291 
0.055724 
0.057670 
0.056634 
0.055937 
0.056065 
0.055904 
0.054609 
0.055094 
0.056951 
0.057993 
0.059366 
0.057067 
0.056507 
0.054164 
0.053852 
0.053255 
0.052480 
0.052747 
0.052250 
0.052082 
0.051213 
0.051158 
0.051345 
0.050585 
0.051457 
0.051383 
0.052484 
0.052660 
0.053091 
0.053897 
0.054204 
0.056502 
0.055582 
0.055260 
0.055736 
0.057150 
0.055516 
0.055185 
0.056198 
0.057197 
0.057511 
0.056672 
0.056653 
0.056108 
0.055363 
0.054222 
0.055150 
0.054951 
0.055002 
0.055054 
0.054140 
0.053728 
0.052953 
0.052642 
0.054635 
0.054239 
0.055627 
0.053836 
0.053072 
0.054214 
0.053398 
0.052723 
0.052408 
0.053010 
0.052698 
0.052622 
0.053139 
0.052584 
0.053433 
0.053037 
0.055292 
0.054545 
0.054513 
0.055387 
0.055224 
0.056088 
0.057393 
0.057400 
0.058321 
0.057654 
0.058386 
0.057443 
0.059014 
0.061127 
0.061866 
0.063066 
0.063734 
0.064853 
0.064797 
0.064880 
0.066027 
0.065545 
0.066388 
0.067859 
0.068532 
0.071463 
0.068254 
0.070901 
0.072644 
0.073202 
0.072880 
0.072974 
0.072957 
0.072983 
0.074070 
0.074188 
0.072195 
0.072562 
0.071387 
0.071960 
0.069275 
0.068367 
0.068159 
0.067591 
0.068508 
0.068490 
0.067435 
0.066834 
0.066629 
0.064200 
0.063820 
0.062352 
0.061076 
0.061104 
0.061202 
0.060121 
0.060195 
0.059102 
0.059262 
0.060693 
0.060014 
0.058002 
0.056675 
0.056024 
0.055332 
0.054992 
0.054139 
0.054282 
0.054170 
0.053723 
0.052983 
0.053723 

